I See Dead People: Gray-Box Adversarial Attack on Image-To-Text Models

Modern image-to-text systems typically adopt the encoder-decoder framework, which comprises two main components: an image encoder, responsible for extracting image features, and a transformer-based decoder, used for generating captions. Taking inspiration from the analysis of neural networks' robustness against adversarial perturbations, we propose a novel gray-box algorithm for creating adversarial examples in image-to-text models. Unlike image classification tasks that have a finite set of class labels, finding visually similar adversarial examples in an image-to-text task poses greater challenges because the captioning system allows for a virtually infinite space of possible captions. In this paper, we present a gray-box adversarial attack on image-to-text, both untargeted and targeted. We formulate the process of discovering adversarial perturbations as an optimization problem that uses only the image-encoder component, meaning the proposed attack is language-model agnostic. Through experiments conducted on the ViT-GPT2 model, which is the most-used image-to-text model in Hugging Face, and the Flickr30k dataset, we demonstrate that our proposed attack successfully generates visually similar adversarial examples, both with untargeted and targeted captions. Notably, our attack operates in a gray-box manner, requiring no knowledge about the decoder module. We also show that our attacks fool the popular open-source platform Hugging Face.

==> figures/targeted/0.05/captions_1059.txt <==
Target pred: a man riding a wave on top of a surfboard
Original pred: a woman standing next to a fountain in a city
Adversarial pred: ['a man riding a wave on top of a surfboard']


==> figures/targeted/0.05/captions_1915.txt <==
Target pred: a man riding on the back of a white horse
Original pred: a baseball player holding a bat on a field
Adversarial pred: ['a man on a field with a horse']


==> figures/targeted/0.05/captions_516.txt <==
Target pred: a person riding skis down a snow covered slope
Original pred: a man riding a motorcycle on a race track
Adversarial pred: ['a person riding skis down a snow covered slope']


==> figures/targeted/0.05/captions_5936.txt <==
Target pred: a man sitting on a boat talking on a cell phone
Original pred: a woman eating a bowl of cereal with a spoon
Adversarial pred: ['a man sitting on a ledge talking on a cell phone']


==> figures/targeted/0.05/captions_5984.txt <==
Target pred: a large group of people standing in front of a building
Original pred: a man in a suit talking on a microphone
Adversarial pred: ['a crowd of people standing near a building']


==> figures/targeted/0.05/captions_5998.txt <==
Target pred: a man paddling a boat down a river
Original pred: a person on a skateboard jumping over a wall
Adversarial pred: ['a man paddling a canoe down a river']


==> figures/targeted/0.05/captions_6019.txt <==
Target pred: a little boy sitting in a pool of water
Original pred: a store filled with lots of different types of clothing
Adversarial pred: ['a little boy in a swimming pool with a surfboard']


==> figures/untargeted/0.05/captions_1178.txt <==
Original pred: a man standing in front of a food cart filled with food
Adversarial pred: three people sitting on a chair with a vase of flowers


==> figures/untargeted/0.05/captions_125.txt <==
Original pred: a man wearing a hat and sunglasses
Adversarial pred: a woman kneeling down next to a dog


==> figures/untargeted/0.05/captions_175.txt <==
Original pred: a man with a dog standing next to a parked car
Adversarial pred: a cake sitting on top of a wooden table


==> figures/untargeted/0.05/captions_2.txt <==
Original pred: a man that is sitting in front of a drum set
Adversarial pred: a man and a woman standing in front of a store


==> figures/untargeted/0.05/captions_3.txt <==
Original pred: a man riding a dirt bike on top of a log
Adversarial pred: two people standing next to each other in front of a fence


==> figures/untargeted/0.05/captions_3930.txt <==
Original pred: a man riding a bike down a street
Adversarial pred: a man standing next to a woman in front of a fire hydrant


==> figures/untargeted/0.05/captions_4.txt <==
Original pred: two men walking down the street with luggage
Adversarial pred: a woman is playing a video game on a table


==> figures/untargeted/0.05/captions_4245.txt <==
Original pred: a man sitting on a wooden bench with a guitar
Adversarial pred: a woman standing in front of a bunch of bananas


==> figures/untargeted/0.05/captions_5.txt <==
Original pred: people sitting at tables in a train station
Adversarial pred: a man standing next to a dog on a bed
Original pred: two dogs playing with each other in the snow
Adversarial pred: a woman sitting on top of a bed next to a bird


==> figures/untargeted/0.1/captions_16.txt <==
Original pred: a man and a woman sitting at a table
Adversarial pred: a person is holding a toy in their hand


==> figures/untargeted/0.1/captions_19.txt <==
Original pred: two dogs sitting on the floor next to each other
Adversarial pred: a person standing in front of a window with a stuffed animal


==> figures/untargeted/0.1/captions_20.txt <==
Original pred: a man standing in front of a food cart
Adversarial pred: two dolls sitting on top of a table


==> figures/untargeted/0.1/captions_23.txt <==
Original pred: a woman sitting on a bench in a park
Adversarial pred: a man throwing a frisbee into the air


==> figures/untargeted/0.1/captions_7.txt <==
Original pred: a large group of people riding bikes down a street
Adversarial pred: a small child sitting on top of a table

